Measurement of the Drell--Yan triple-differential cross section in $pp$ collisions at $\sqrt{s} = 8$ TeV

This paper presents a measurement of the triple-differential cross section for the Drell--Yan process $Z/\gamma^*\rightarrow \ell^+\ell^-$ where $\ell$ is an electron or a muon. The measurement is performed for invariant masses of the lepton pairs, $m_{\ell\ell}$, between $46$ and $200$ GeV using a sample of $20.2$ fb$^{-1}$ of $pp$ collisions data at a centre-of-mass energy of $\sqrt{s}=8$ TeV collected by the ATLAS detector at the LHC in 2012. The data are presented in bins of invariant mass, absolute dilepton rapidity, $|y_{\ell\ell}|$, and the angular variable $\cos\theta^{*}$ between the outgoing lepton and the incoming quark in the Collins--Soper frame. The measurements are performed in the range $|y_{\ell\ell}|<2.4$ in the muon channel, and extended to $|y_{\ell\ell}|<3.6$ in the electron channel. The cross sections are used to determine the $Z$ boson forward-backward asymmetry as a function of $|y_{\ell\ell}|$ and $m_{\ell\ell}$. The measurements achieve high-precision, below the percent level in the pole region, excluding the uncertainty in the integrated luminosity, and are in agreement with predictions. These precision data are sensitive to the parton distribution functions and the effective weak mixing angle.

==> Metadata.txt <==
Title: Measurement of the Drell-Yan triple-differential cross section in pp collisions at $\sqrt{s}$ = 8 TeV

Authors: The ATLAS Collaboration

Abstract: This paper presents a measurement of the triple-differential cross section for
the Drell-Yan process $Z/\gamma^* \rightarrow l^+l^-$ where $l$ is an electron or a muon.
The measurement is performed for invariant masses of the lepton pairs, $m_{ll}$, between
46 and 200 GeV using a sample of 20.2 fb$^{-1}$ of pp collisions data at a centre-of-mass
energy of $\sqrt{s}$ = 8 TeV collected by the ATLAS detector at the LHC in 2012. The data
are presented in bins of invariant mass, absolute dilepton rapidity, $|y_{ll}|$, and the
angular variable $\cos\theta^{*}$ between the outgoing lepton and the incoming quark in
the Collins-Soper frame. The measurements are performed in the range $|y_{ll}|$ < 2.4 in
the muon channel, and extended to $|y_{ll}|$ < 3.6 in the electron channel. The cross
sections are used to determine the $Z$ boson forward-backward asymmetry as a function of
$|y_{ll}|$ and $m_{ll}$. The measurements achieve high-precision, below the percent level
in the pole region, excluding the uncertainty in the integrated luminosity, and are in
agreement with predictions. These precision data are sensitive to the parton distribution
functions and the effective weak mixing angle.

Comments: This document has 81 pages in total; the authors list starts on page 65 and ends
on page 81; there are 17 figures and 10 tables; submitted to JHEP; all figures are available
at
https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2016-04/

CERN Preprint ID: CERN-EP-2017-152

Keywords: Hadron-hadron scattering, electroweak interaction, Drell-Yan measurement, forward-backward asymmetry.

